One Class Splitting Criteria for Random Forests

Random Forests (RFs) are strong machine learning tools for classification and regression. However, they remain supervised algorithms, and no extension of RFs to the one-class setting has been proposed, except for techniques based on second-class sampling. This work fills this gap by proposing a natural methodology to extend standard splitting criteria to the one-class setting, structurally generalizing RFs to one-class classification. An extensive benchmark of seven state-of-the-art anomaly detection algorithms is also presented. This empirically demonstrates the relevance of our approach.

==> computationTime_semisupervised.txt <==
datasetName datasetIndex -- trainTime testTime sumTestTrain (for: OneClassRF; 			iForest; 			OCRF(ONLYSUMTESTTRAIN!!!); 	OneClassSVM; 				LOF; 					Orca(ONLYSUMTESTTRAIN!!!); 	LSAD; 				RFC(ONLYSUMTESTTRAIN!!!).)
adult       1   						1.83  2.08  3.91		1.19  1.20  2.39		2000				16.20	6.03	  22.23	  		5.11    9.45  	  14.56			9.42				1.05   0.55	1.6		2000
annthyroid  2   						0.39  0.26  0.65		0.19  0.20  0.39		65.02				0.54	0.31	  0.85			0.82    1.59	  2.41			0.66				0.31   0.13	0.44		2000
arrhythmia  3   						0.36  0.05  0.41		0.12  0.03  0.15		9.30				0.00	0.00	  0.0			0.04    0.07	  0.11			0.38				0.01   0.0	0.01		33.17
forestcover 4   						19.97 15.62 35.59		15.86 8.13  23.99		2000				2000 	2000	  2000			59.93   95.18	  155.11		733.75				6.18   3.35	9.53		2000
http        5   						29.5  29.21 58.71		42.25 14.97 57.22		2000				2000 	2000	  2000			2000 	2000   	  2000			1368.83				51.41  7.05	58.46		2000
ionosphere  6   						0.36  0.06  0.42		0.10  0.03  0.13		2.47				0.00	0.00	  0.0			0.03   	0.06	  0.09			0.38				0.0    0.0	0.0		12.42
pendigits   7   						0.67  0.44  1.11		0.32  0.32  0.64		458.94				1.35	0.72	  2.07			1.48   	2.7	  4.18			1.81				0.42   0.17	0.59		2000
pima        8   						0.13  0.04  0.17		0.10  0.04  0.14		5.20				0.00	0.00	  0.0			0.07   	0.13	  0.2			0.26				0.01   0.01	0.02		18.12
shuttle     9   						3.13  3.81  6.94		3.87  3.35  7.22		2000				95.99  	33.12	  129.11		15.91  	27.67	  43.58 		76.24				7.42   1.07	8.49		2000
smtp        10  						3.99  4.26  8.25		3.51  2.76  6.27		2000		 		118.93  34.22	  153.15		12.21  	22.70	  34.91			38.52				5.98   1.15	7.13		2000
spambase    11  						0.49  0.29  0.78		0.21  0.11  0.32		55.71				0.22	0.15	  0.37			0.52   	0.86	  1.38			1.49				0.25   0.04	0.29		593.87
wilt        12  						0.39  0.16  0.55		0.16  0.14  0.3			68.29				0.14	0.08	  0.22			0.54   	1.06	  1.6			0.46				0.22   0.07	0.29		752.19


==> computationTime_unsupervised.txt <==
datasetName datasetIndex -- trainTime testTime sumTestTrain (for: OneClassRF; 		iForest; 		  OCRF(ONLYSUMTESTTRAIN); 	OneClassSVM; 				LOF; 					Orca(ONLYSUMTESTTRAIN!!!); 	LSDA; 				RF(ONLYSUMTESTTRAIN!!!).)
adult       1  						1.76  1.73   3.49		1.27  1.17   2.44	  2000				19.99	  6.38	    26.37		7.03  11.72	18.75			10.59				1.09   0.54     1.63		2000
annthyroid  2  						0.56  0.35   0.91		0.30  0.30   0.60	  57.21				0.36	  0.18	    0.54		1.03  1.89	2.92			0.76				0.24   0.08     0.32		2000
arrhythmia  3  						0.39  0.05   0.44		0.14  0.04   0.18	  8.73				0.00	  0.00      0.0			0.04  0.07	0.11			0.48				0.01   0.00	0.01		35.16
forestcover 4  						19.38 14.31  33.69		18.40 9.31   27.71	  2000				2000 	  2000      2000		59.56 94.33	153.89			774.14				6.86   3.88	10.74		2000
http        5  						29.02 28.13  57.15		42.36 15.20  57.56	  2000				2000 	  2000      2000		2000  2000	2000			1529.92				50.01  7.12	57.13		2000
ionosphere  6  						0.20  0.03   0.23		0.10  0.03   0.13	  2.12				0.00      0.00      0.0			0.03  0.05	0.08			0.35				0.00   0.00	0.0		14.24
pendigits   7  						0.77  0.48   1.25		0.37  0.34   0.71	  429.53			1.32	  0.64	    1.96		1.66  3.07	4.73 			2.06				0.31   0.12	0.43		2000
pima        8  						0.13  0.04   0.17		0.17  0.06   0.23	  5.35				0.00	  0.00	    0.00		0.12  0.21	0.33			0.35				0.02   0.00	0.02		17.72
shuttle     9  						3.34  3.92   7.26		3.49  2.79   6.28	  2000				100.74    35.27     136.01		20.39 31.90	52.29			75.91				6.80   1.05	7.85		2000
smtp       10  						4.23  4.47   8.7		3.35  2.48   5.83	  2000				113.84    31.88     145.72		12.11 24.70	36.81			35.49				6.13   1.14	7.27		2000
spambase   11  						0.34  0.17   0.51		0.22  0.11   0.33	  59.47				0.19      0.11	    0.30		0.85  1.42	2.27			1.22				0.28   0.04	0.32		632.32
wilt       12  						0.44  0.19   0.63		0.20  0.16   0.36	  67.16				0.16	  0.08	    0.24		0.73  1.33	2.06			0.54				0.21   0.05	0.26		858.75


==> results_semisupervised.txt <==
datasetName datasetIndex & AUC-ROC & AUC-PR (for: OneClassRF; 			iForest; 			OCRF; 				OneClassSVM; 			LOF; 				Orca; 				LSAD;				RF.
adult 1        &				0.665	&	0.278	&	0.661	&	0.227	&	0.0	&	0.0	&	0.638	&	0.201	&	0.615	&	0.188	&	0.606	&	0.218	&	 0.647    &	0.258     &	0.0	&	0.0	\\
annthyro. 2    &				0.936	&	0.468	&	0.913	&	0.456	&	0.918	&	0.532	&	0.706	&	0.242	&	0.832	&	0.446	&	0.587	&	0.181	&	 0.810    &	0.327     &	0.0	&	0.0	\\
arrhythm. 3    &				0.684	&	0.510	&	0.763	&	0.492	&	0.639	&	0.249	&	0.922	&	0.639	&	0.761	&	0.473	&	0.720	&	0.466	&	 0.778    &	0.514     &	0.716	&	0.299	\\
forestco. 4    &				0.968	&	0.457	&	0.863	&	0.046	&	0.0	&	0.0	&	0.0	&	0.0	&	0.990	&	0.795	&	0.946	&	0.558	&	 0.952    &	0.166     &	0.0	&	0.0	\\
http 5         &				0.999	&	0.838	&	0.994	&	0.197	&	0.0	&	0.0	&	0.0	&	0.0	&	0.0	&	0.0	&	0.999	&	0.812	&	 0.981    &	0.537     &	0.0	&	0.0	\\
ionosph. 6     &				0.909	&	0.643	&	0.902	&	0.535	&	0.859	&	0.609	&	0.973	&	0.849	&	0.959	&	0.807	&	0.928	&	0.910	&	 0.978    &	0.893     &	0.950	&	0.754	\\
pendigits 7    &				0.960	&	0.559	&	0.810	&	0.197	&	0.968	&	0.694	&	0.603	&	0.110	&	0.983	&	0.827	&	0.993	&	0.925	&	 0.983    &	0.752     &	0.0	&	0.0	\\
pima 8         &				0.719	&	0.247	&	0.726	&	0.183	&	0.759	&	0.266	&	0.716	&	0.237	&	0.700	&	0.152	&	0.588	&	0.175	&	 0.713    &	0.216     &	0.506	&	0.090	\\
shuttle 9      &				0.999	&	0.998	&	0.996	&	0.973	&	0.0	&	0.0	&	0.992	&	0.924	&	0.999	&	0.995	&	0.890	&	0.782	&	 0.996    &	0.956     &	0.0	&	0.0	\\
smtp 10        &				0.922	&	0.499	&	0.907	&	0.005	&	0.0	&	0.0	&	0.881	&	0.656	&	0.924	&	0.149	&	0.782	&	0.142	&	 0.877    &	0.381     &	0.0	&	0.0	\\
spambase 11    &				0.850	&	0.373	&	0.824	&	0.372	&	0.797	&	0.485	&	0.737	&	0.208	&	0.746	&	0.160	&	0.631	&	0.252	&	 0.806    &	0.330     &	0.723	&	0.151	\\
wilt 12        &				0.593	&	0.070	&	0.491	&	0.045	&	0.442	&	0.038	&	0.323	&	0.036	&	0.697	&	0.092	&	0.441	&	0.030	&	 0.677    &	0.074     &	0.896	&	0.631	\\


==> results_unsupervised.txt <==
datasetName datasetIndex & AUC-ROC & AUC-PR (for: OneClassRF; 		iForest; 		OCRFsampling; 		OneClassSVM; 		LOF; 			Orca; 			LSDA; 			RF.)
adult 1        					& 0.625 & 0.161 	& 0.644 & 0.234 	& 0.0   & 0.0   	& 0.622 & 0.179 	& 0.546 & 0.100 	& 0.593 & 0.179 	& 0.633 & 0.204     	& 0.0   & 0.0 	\\
annthyro. 2    					& 0.842 & 0.226 	& 0.820 & 0.310 	& 0.992 & 0.869 	& 0.688 & 0.193 	& 0.731 & 0.188 	& 0.561 & 0.132 	& 0.762 & 0.246     	& 0.0   & 0.0  	\\
arrhythm. 3    					& 0.698 & 0.485 	& 0.746 & 0.418 	& 0.704 & 0.276 	& 0.916 & 0.630 	& 0.765 & 0.468 	& 0.741 & 0.502 	& 0.733 & 0.393     	& 0.711 & 0.309 \\
forestco. 4    					& 0.845 & 0.044 	& 0.882 & 0.062 	& 0.0   & 0.0   	& 0.0	& 0.0	 	& 0.550 & 0.017 	& 0.696 & 0.045 	& 0.816 & 0.072     	& 0.0   & 0.0 	\\
http 5         					& 0.984 & 0.120 	& 0.999 & 0.685 	& 0.0   & 0.0   	& 0.0	& 0.0	 	& 0.0   & 0.0 		& 0.998 & 0.402 	& 0.277 & 0.074     	& 0.0   & 0.0 	\\
ionosph. 6     					& 0.903 & 0.508 	& 0.888 & 0.545 	& 0.879 & 0.664 	& 0.956 & 0.813 	& 0.956 & 0.789 	& 0.929 & 0.917 	& 0.915 & 0.773     	& 0.943 & 0.725	\\
pendigits 7    					& 0.453 & 0.085 	& 0.463 & 0.077 	& 0.999 & 0.993 	& 0.366 & 0.066 	& 0.491 & 0.086 	& 0.495 & 0.086 	& 0.513 & 0.091     	& 0.0   & 0.0 	\\
pima 8        					& 0.708 & 0.229 	& 0.743 & 0.205 	& 0.790 & 0.296 	& 0.706 & 0.226 	& 0.670 & 0.137 	& 0.585 & 0.170 	& 0.686 & 0.190     	& 0.505 & 0.091 \\
shuttle 9      					& 0.947 & 0.491		& 0.997 & 0.979 	& 0.0   & 0.0   	& 0.992 & 0.904 	& 0.526 & 0.115 	& 0.655 & 0.320 	& 0.686 & 0.218     	& 0.0   & 0.0 	\\
smtp 10        					& 0.916 & 0.400 	& 0.902 & 0.005 	& 0.0   & 0.0   	& 0.881 & 0.372 	& 0.909 & 0.053 	& 0.824 & 0.236 	& 0.888 & 0.398     	& 0.0   & 0.0 	\\
spambase 11    					& 0.830 & 0.300 	& 0.799 & 0.303 	& 0.970 & 0.877 	& 0.722 & 0.192 	& 0.664 & 0.120 	& 0.603 & 0.210 	& 0.731 & 0.229     	& 0.684 & 0.134 \\
wilt 12        					& 0.520 & 0.053 	& 0.443 & 0.044 	& 0.966 & 0.554 	& 0.316 & 0.036 	& 0.627 & 0.069 	& 0.441 & 0.029 	& 0.530 & 0.053     	& 0.876 & 0.472 \\

